Characterization of input-to-output stability for infinite-dimensional systems

We prove a superposition theorem for input-to-output stability (IOS) of a broad class of nonlinear infinite-dimensional systems with outputs including both continuous-time and discrete-time systems. It contains, as a special case, the superposition theorem for input-to-state stability (ISS) of infinite-dimensional systems and the IOS superposition theorem for systems of ordinary differential equations known from the literature. To achieve this result, we introduce and examine several novel stability and attractivity concepts for infinite-dimensional systems with outputs: We prove criteria for the uniform limit property for systems with outputs, several of which are new already for systems with full-state output, we provide superposition theorems for systems which satisfy both the output Lagrange stability (OL) and IOS, give a sufficient condition for OL and characterize ISS in terms of IOS and input/output-to-state stability. Finally, by means of counterexamples, we illustrate the challenges appearing on the way of extension of the superposition theorems from the literature to infinite-dimensional systems with outputs.

==> images/rawdata/plot_1.txt <==
  time  value
 0.000  2.313
 0.013  2.429
 0.026  2.544
 0.039  2.655
 0.051  2.760
 0.102  3.083
 0.152  3.239
 0.203  3.243
 0.253  3.146
 0.286  3.059
 0.320  2.961
 0.353  2.858
 0.386  2.752
 0.419  2.647
 0.452  2.543
 0.486  2.442
 0.519  2.343
 0.610  2.085
 0.701  1.855
 0.792  1.654
 0.883  1.473
 0.968  1.316
 1.052  1.176
 1.137  1.052
 1.222  0.941
 1.324  0.822
 1.427  0.719
 1.530  0.630
 1.633  0.553
 1.756  0.473
 1.880  0.406
 2.003  0.349
 2.127  0.301
 2.268  0.254
 2.409  0.216
 2.550  0.184
 2.691  0.157
 2.848  0.131
 3.005  0.111
 3.161  0.093
 3.318  0.079
 3.489  0.066
 3.660  0.055
 3.831  0.046
 4.002  0.038
 4.184  0.032
 4.365  0.026
 4.547  0.022
 4.729  0.018
 4.917  0.015
 5.106  0.012
 5.295  0.010
 5.483  0.009
 5.676  0.007
 5.869  0.006
 6.061  0.005
 6.254  0.004
 6.449  0.003
 6.644  0.003
 6.838  0.002
 7.033  0.002
 7.229  0.001
 7.424  0.001
 7.620  0.001
 7.816  0.001
 8.012  0.001
 8.208  0.001
 8.404  0.000
 8.601  0.000
 8.805  0.000
 9.009  0.000
 9.214  0.000
 9.418  0.000
 9.564  0.000
 9.709  0.000
 9.855  0.000
10.000  0.000


==> images/rawdata/plot_2.txt <==
  time  value
 0.000  2.313
 0.006  2.435
 0.013  2.568
 0.019  2.714
 0.025  2.875
 0.042  3.383
 0.058  4.060
 0.075  4.977
 0.092  6.220
 0.098  6.794
 0.104  7.427
 0.110  8.113
 0.117  8.840
 0.123  9.591
 0.129 10.338
 0.135 11.051
 0.142 11.700
 0.144 11.941
 0.147 12.166
 0.149 12.374
 0.152 12.565
 0.155 12.739
 0.157 12.894
 0.160 13.033
 0.162 13.155
 0.169 13.390
 0.175 13.546
 0.181 13.637
 0.187 13.676
 0.194 13.678
 0.200 13.651
 0.206 13.602
 0.212 13.537
 0.220 13.439
 0.228 13.328
 0.237 13.208
 0.245 13.083
 0.255 12.921
 0.265 12.755
 0.276 12.589
 0.286 12.423
 0.302 12.175
 0.318 11.930
 0.333 11.689
 0.349 11.452
 0.372 11.105
 0.395 10.769
 0.418 10.447
 0.441 10.132
 0.463  9.828
 0.486  9.534
 0.508  9.249
 0.530  8.971
 0.555  8.661
 0.581  8.360
 0.606  8.070
 0.631  7.787
 0.661  7.455
 0.692  7.135
 0.722  6.828
 0.753  6.531
 0.790  6.183
 0.827  5.851
 0.864  5.535
 0.901  5.233
 0.947  4.874
 0.994  4.537
 1.040  4.223
 1.086  3.927
 1.145  3.576
 1.204  3.255
 1.263  2.962
 1.323  2.696
 1.397  2.392
 1.471  2.123
 1.545  1.887
 1.620  1.679
 1.709  1.460
 1.798  1.273
 1.887  1.112
 1.976  0.975
 2.079  0.838
 2.182  0.723
 2.285  0.627
 2.389  0.545
 2.507  0.465
 2.626  0.399
 2.745  0.343
 2.864  0.296
 3.000  0.251
 3.136  0.214
 3.273  0.182
 3.409  0.156
 3.563  0.131
 3.717  0.111
 3.871  0.094
 4.025  0.079
 4.194  0.066
 4.363  0.055
 4.533  0.046
 4.702  0.039
 4.883  0.032
 5.064  0.027
 5.245  0.022
 5.427  0.018
 5.615  0.015
 5.803  0.013
 5.992  0.010
 6.180  0.009
 6.373  0.007
 6.565  0.006
 6.758  0.005
 6.951  0.004
 7.145  0.003
 7.340  0.003
 7.535  0.002
 7.729  0.002
 7.925  0.001
 8.121  0.001
 8.317  0.001
 8.512  0.001
 8.708  0.001
 8.905  0.001
 9.101  0.000
 9.297  0.000
 9.473  0.000
 9.648  0.000
 9.824  0.000
10.000  0.000


==> images/rawdata/plot_3.txt <==
  time  value
 0.000  2.313
 0.006  2.435
 0.012  2.570
 0.017  2.719
 0.023  2.885
 0.038  3.399
 0.052  4.094
 0.066  5.104
 0.081  6.697
 0.086  7.503
 0.091  8.487
 0.096  9.703
 0.101 11.219
 0.107 13.107
 0.112 15.465
 0.117 18.304
 0.122 21.508
 0.127 24.603
 0.132 27.381
 0.137 29.568
 0.142 31.043
 0.144 31.527
 0.147 31.883
 0.149 32.133
 0.152 32.299
 0.154 32.402
 0.157 32.455
 0.159 32.468
 0.161 32.452
 0.165 32.398
 0.168 32.315
 0.172 32.208
 0.175 32.090
 0.179 31.942
 0.183 31.787
 0.188 31.625
 0.192 31.461
 0.198 31.233
 0.203 31.003
 0.209 30.772
 0.215 30.542
 0.224 30.186
 0.233 29.834
 0.242 29.492
 0.251 29.152
 0.262 28.717
 0.273 28.302
 0.284 27.930
 0.295 27.551
 0.304 27.192
 0.314 26.852
 0.323 26.541
 0.332 26.229
 0.341 25.928
 0.349 25.635
 0.357 25.352
 0.366 25.071
 0.375 24.739
 0.385 24.413
 0.395 24.095
 0.405 23.780
 0.417 23.391
 0.429 23.010
 0.441 22.641
 0.453 22.275
 0.466 21.865
 0.479 21.464
 0.492 21.077
 0.506 20.694
 0.520 20.277
 0.534 19.869
 0.548 19.474
 0.563 19.084
 0.579 18.648
 0.594 18.222
 0.610 17.808
 0.626 17.401
 0.644 16.939
 0.663 16.489
 0.681 16.051
 0.699 15.622
 0.720 15.134
 0.740 14.660
 0.761 14.200
 0.782 13.751
 0.806 13.236
 0.831 12.737
 0.855 12.255
 0.879 11.787
 0.908 11.244
 0.937 10.721
 0.966 10.220
 0.995  9.737
 1.030  9.168
 1.065  8.627
 1.100  8.115
 1.136  7.627
 1.180  7.049
 1.224  6.510
 1.268  6.009
 1.312  5.543
 1.368  5.001
 1.423  4.510
 1.479  4.069
 1.534  3.670
 1.602  3.236
 1.669  2.857
 1.737  2.527
 1.804  2.238
 1.883  1.946
 1.962  1.697
 2.041  1.485
 2.119  1.304
 2.210  1.126
 2.301  0.976
 2.391  0.850
 2.482  0.743
 2.587  0.638
 2.693  0.551
 2.798  0.477
 2.904  0.415
 3.027  0.354
 3.150  0.303
 3.273  0.261
 3.396  0.225
 3.538  0.190
 3.680  0.162
 3.822  0.138
 3.964  0.117
 4.124  0.098
 4.284  0.083
 4.444  0.070
 4.604  0.059
 4.779  0.049
 4.953  0.041
 5.128  0.034
 5.303  0.028
 5.487  0.024
 5.672  0.020
 5.856  0.016
 6.041  0.013
 6.231  0.011
 6.422  0.009
 6.612  0.008
 6.803  0.006
 6.996  0.005
 7.190  0.004
 7.383  0.003
 7.577  0.003
 7.772  0.002
 7.968  0.002
 8.163  0.002
 8.358  0.001
 8.554  0.001
 8.750  0.001
 8.946  0.001
 9.142  0.001
 9.356  0.000
 9.571  0.000
 9.785  0.000
10.000  0.000


==> images/rawdata/plot_4.txt <==
  time  value
 0.000  2.313
 0.006  2.435
 0.011  2.570
 0.017  2.720
 0.023  2.888
 0.033  3.277
 0.044  3.774
 0.055  4.437
 0.066  5.371
 0.073  6.211
 0.080  7.317
 0.087  8.852
 0.094 11.115
 0.098 12.644
 0.101 14.573
 0.105 17.049
 0.108 20.272
 0.110 22.978
 0.113 26.215
 0.115 30.026
 0.117 34.378
 0.120 39.145
 0.122 43.959
 0.124 48.412
 0.127 52.141
 0.128 53.255
 0.129 54.245
 0.129 55.113
 0.130 55.865
 0.131 56.509
 0.132 57.055
 0.133 57.513
 0.134 57.892
 0.135 58.494
 0.137 58.872
 0.139 59.069
 0.141 59.154
 0.142 59.181
 0.144 59.161
 0.146 59.106
 0.147 59.030
 0.150 58.911
 0.152 58.774
 0.154 58.620
 0.156 58.460
 0.159 58.256
 0.162 58.047
 0.165 57.832
 0.168 57.617
 0.172 57.316
 0.176 57.014
 0.180 56.708
 0.185 56.404
 0.191 55.969
 0.197 55.531
 0.203 55.085
 0.209 54.646
 0.215 54.278
 0.220 53.901
 0.226 53.501
 0.231 53.112
 0.237 52.771
 0.242 52.409
 0.248 51.997
 0.253 51.604
 0.258 51.311
 0.263 50.994
 0.268 50.633
 0.273 50.284
 0.277 50.007
 0.282 49.719
 0.286 49.415
 0.291 49.113
 0.296 48.796
 0.301 48.476
 0.306 48.150
 0.311 47.826
 0.318 47.406
 0.325 46.987
 0.331 46.568
 0.338 46.152
 0.346 45.631
 0.355 45.122
 0.363 44.636
 0.371 44.147
 0.380 43.609
 0.388 43.106
 0.396 42.675
 0.405 42.227
 0.411 41.795
 0.418 41.391
 0.425 41.028
 0.432 40.662
 0.438 40.298
 0.444 39.945
 0.450 39.605
 0.457 39.267
 0.464 38.856
 0.471 38.453
 0.479 38.059
 0.486 37.668
 0.495 37.174
 0.505 36.690
 0.514 36.224
 0.523 35.760
 0.533 35.238
 0.543 34.730
 0.553 34.243
 0.563 33.758
 0.573 33.242
 0.584 32.739
 0.594 32.253
 0.605 31.771
 0.616 31.242
 0.627 30.724
 0.638 30.221
 0.649 29.723
 0.662 29.156
 0.674 28.601
 0.687 28.062
 0.700 27.529
 0.714 26.926
 0.728 26.337
 0.742 25.764
 0.756 25.199
 0.772 24.565
 0.788 23.945
 0.804 23.342
 0.820 22.750
 0.838 22.080
 0.857 21.426
 0.875 20.791
 0.893 20.169
 0.914 19.459
 0.935 18.768
 0.956 18.099
 0.977 17.447
 1.002 16.694
 1.027 15.966
 1.051 15.265
 1.076 14.586
 1.106 13.793
 1.136 13.033
 1.166 12.309
 1.196 11.617
 1.233 10.800
 1.270 10.031
 1.307  9.311
 1.344  8.635
 1.390  7.847
 1.437  7.126
 1.483  6.470
 1.529  5.872
 1.586  5.213
 1.642  4.630
 1.698  4.119
 1.755  3.668
 1.820  3.207
 1.886  2.811
 1.952  2.472
 2.017  2.181
 2.092  1.893
 2.168  1.651
 2.243  1.446
 2.318  1.272
 2.405  1.100
 2.493  0.955
 2.580  0.834
 2.667  0.732
 2.770  0.629
 2.873  0.544
 2.976  0.472
 3.079  0.412
 3.200  0.352
 3.322  0.302
 3.443  0.260
 3.564  0.224
 3.706  0.190
 3.847  0.161
 3.988  0.138
 4.129  0.118
 4.289  0.099
 4.448  0.083
 4.608  0.070
 4.767  0.059
 4.941  0.049
 5.116  0.041
 5.290  0.034
 5.464  0.029
 5.649  0.024
 5.833  0.020
 6.018  0.016
 6.202  0.013
 6.393  0.011
 6.583  0.009
 6.773  0.008
 6.964  0.006
 7.158  0.005
 7.351  0.004
 7.545  0.003
 7.738  0.003
 7.934  0.002
 8.129  0.002
 8.324  0.002
 8.519  0.001
 8.715  0.001
 8.911  0.001
 9.107  0.001
 9.303  0.001
 9.477  0.001
 9.652  0.000
 9.826  0.000
10.000  0.000


==> images/rawdata/plot_5.txt <==
  time  value
 0.000  2.313
 0.006  2.435
 0.011  2.570
 0.017  2.721
 0.022  2.890
 0.033  3.266
 0.043  3.746
 0.053  4.383
 0.064  5.275
 0.069  5.951
 0.075  6.807
 0.081  7.933
 0.087  9.483
 0.091 10.980
 0.095 12.954
 0.099 15.696
 0.103 19.723
 0.105 22.009
 0.107 24.783
 0.108 28.179
 0.110 32.367
 0.112 37.533
 0.114 43.902
 0.115 51.508
 0.117 60.094
 0.119 68.993
 0.121 77.127
 0.122 83.677
 0.124 88.241
 0.125 89.740
 0.126 90.901
 0.127 91.776
 0.127 92.423
 0.128 92.897
 0.129 93.232
 0.130 93.455
 0.131 93.598
 0.132 93.711
 0.133 93.738
 0.134 93.695
 0.136 93.617
 0.137 93.513
 0.138 93.385
 0.140 93.237
 0.141 93.081
 0.143 92.874
 0.145 92.659
 0.147 92.433
 0.149 92.208
 0.151 91.910
 0.154 91.605
 0.157 91.286
 0.159 90.972
 0.163 90.626
 0.166 90.245
 0.170 89.781
 0.173 89.351
 0.175 89.144
 0.177 88.914
 0.180 88.647
 0.182 88.384
 0.184 88.151
 0.186 87.910
 0.188 87.658
 0.191 87.407
 0.194 87.084
 0.197 86.755
 0.200 86.410
 0.203 86.071
 0.206 85.703
 0.210 85.302
 0.214 84.820
 0.218 84.372
 0.220 84.144
 0.223 83.892
 0.225 83.606
 0.228 83.323
 0.230 83.070
 0.233 82.809
 0.235 82.538
 0.237 82.267
 0.241 81.921
 0.244 81.569
 0.248 81.203
 0.251 80.843
 0.255 80.432
 0.259 79.995
 0.264 79.494
 0.268 79.021
 0.271 78.754
 0.274 78.467
 0.277 78.147
 0.280 77.833
 0.283 77.548
 0.286 77.255
 0.289 76.951
 0.291 76.648
 0.295 76.271
 0.299 75.888
 0.303 75.493
 0.307 75.103
 0.312 74.649
 0.317 74.175
 0.321 73.652
 0.326 73.150
 0.330 72.832
 0.334 72.496
 0.337 72.129
 0.341 71.768
 0.344 71.438
 0.348 71.101
 0.352 70.750
 0.355 70.403
 0.360 69.988
 0.364 69.569
 0.369 69.138
 0.373 68.712
 0.379 68.210
 0.384 67.695
 0.390 67.149
 0.396 66.618
 0.402 66.155
 0.407 65.645
 0.413 65.026
 0.419 64.449
 0.424 64.108
 0.429 63.720
 0.434 63.244
 0.438 62.787
 0.442 62.471
 0.446 62.140
 0.450 61.792
 0.454 61.445
 0.459 61.051
 0.464 60.655
 0.468 60.255
 0.473 59.858
 0.480 59.270
 0.487 58.687
 0.494 58.115
 0.501 57.544
 0.508 56.946
 0.515 56.362
 0.522 55.810
 0.530 55.254
 0.537 54.659
 0.544 54.088
 0.551 53.560
 0.558 53.026
 0.565 52.478
 0.572 51.950
 0.578 51.451
 0.585 50.951
 0.592 50.413
 0.599 49.888
 0.606 49.382
 0.613 48.877
 0.621 48.286
 0.629 47.706
 0.637 47.145
 0.645 46.586
 0.654 45.934
 0.663 45.297
 0.672 44.683
 0.681 44.072
 0.691 43.395
 0.701 42.734
 0.711 42.096
 0.721 41.462
 0.731 40.769
 0.742 40.090
 0.752 39.432
 0.763 38.780
 0.774 38.051
 0.786 37.336
 0.798 36.642
 0.809 35.955
 0.822 35.178
 0.836 34.417
 0.849 33.677
 0.862 32.947
 0.876 32.123
 0.891 31.317
 0.906 30.533
 0.921 29.761
 0.938 28.888
 0.954 28.034
 0.971 27.205
 0.988 26.392
 1.007 25.464
 1.027 24.560
 1.046 23.683
 1.066 22.828
 1.088 21.841
 1.111 20.886
 1.134 19.964
 1.157 19.072
 1.185 18.029
 1.212 17.031
 1.240 16.078
 1.267 15.165
 1.301 14.091
 1.335 13.080
 1.369 12.133
 1.403 11.244
 1.445 10.213
 1.487  9.269
 1.529  8.411
 1.571  7.628
 1.622  6.774
 1.672  6.019
 1.723  5.356
 1.774  4.771
 1.832  4.178
 1.891  3.668
 1.950  3.232
 2.008  2.856
 2.075  2.487
 2.142  2.175
 2.209  1.911
 2.276  1.685
 2.353  1.463
 2.431  1.276
 2.508  1.119
 2.586  0.985
 2.678  0.851
 2.769  0.739
 2.861  0.645
 2.953  0.566
 3.062  0.486
 3.172  0.419
 3.281  0.363
 3.391  0.316
 3.520  0.269
 3.649  0.230
 3.778  0.197
 3.908  0.170
 4.057  0.143
 4.206  0.121
 4.355  0.103
 4.504  0.087
 4.670  0.073
 4.837  0.061
 5.003  0.051
 5.169  0.043
 5.349  0.036
 5.528  0.030
 5.707  0.025
 5.886  0.021
 6.074  0.017
 6.261  0.014
 6.449  0.012
 6.636  0.010
 6.828  0.008
 7.021  0.007
 7.213  0.005
 7.405  0.004
 7.599  0.004
 7.794  0.003
 7.988  0.002
 8.183  0.002
 8.378  0.002
 8.574  0.001
 8.769  0.001
 8.965  0.001
 9.161  0.001
 9.357  0.001
 9.553  0.001
 9.750  0.000
 9.812  0.000
 9.875  0.000
 9.937  0.000
10.000  0.000


==> images/rawdata/plot_lowerbound.txt <==
  time  value
 0.000  2.313
 0.025  2.332
 0.050  2.352
 0.075  2.373
 0.100  2.396
 0.125  2.421
 0.150  2.447
 0.175  2.475
 0.200  2.506
 0.225  2.539
 0.250  2.574
 0.275  2.613
 0.300  2.655
 0.325  2.700
 0.350  2.749
 0.375  2.803
 0.400  2.862
 0.425  2.927
 0.450  2.998
 0.475  3.077
 0.500  3.164
 0.525  3.261
 0.550  3.370
 0.575  3.493
 0.600  3.632
 0.625  3.791
 0.650  3.973
 0.675  4.184
 0.700  4.433
 0.725  4.728
 0.750  5.083
 0.775  5.519
 0.800  6.066
 0.825  6.783
 0.850  7.721
 0.875  9.033
 0.900 11.034
 0.907 11.772
 0.914 12.628
 0.921 13.632
 0.928 14.829
 0.934 16.282
 0.941 18.068
 0.948 20.328
 0.955 23.292
 0.959 25.608
 0.964 28.448
 0.968 32.028
 0.972 36.702
 0.975 41.043
 0.978 46.529
 0.981 53.754
 0.984 63.785
 0.986 70.307
 0.987 78.301
 0.989 88.375
 0.990 101.519
 0.991 113.737
 0.992 129.172
 0.993 149.493
 0.994 177.697
 0.995 196.067
 0.995 218.588
 0.996 246.975
 0.996 284.019
 0.997 318.386
 0.997 361.794
 0.998 418.923
 0.998 498.179
 0.998 549.937
 0.998 613.408
 0.999 693.434
 0.999 797.918
 0.999 894.593
 0.999 1016.676
 0.999 1177.303
 0.999 1400.042
 0.999 1545.888
 0.999 1724.787
 0.999 1950.430


==> images/rawdata/plot_upperbound.txt <==
  time  value
 3.141  0.500
 3.181  0.476
 3.222  0.453
 3.262  0.431
 3.302  0.411
 3.452  0.343
 3.602  0.289
 3.751  0.244
 3.901  0.207
 4.059  0.174
 4.217  0.146
 4.375  0.124
 4.532  0.105
 4.704  0.088
 4.875  0.073
 5.047  0.061
 5.218  0.051
 5.390  0.043
 5.561  0.036
 5.733  0.030
 5.904  0.026
 6.076  0.022
 6.247  0.018
 6.419  0.015
 6.590  0.013
 6.761  0.011
 6.933  0.009
 7.104  0.008
 7.276  0.006
 7.447  0.005
 7.619  0.005
 7.790  0.004
 7.962  0.003
 8.133  0.003
 8.305  0.002
 8.476  0.002
 8.648  0.002
 8.819  0.001
 8.991  0.001
 9.162  0.001
 9.334  0.001
 9.500  0.001
 9.667  0.001
 9.833  0.000
10.000  0.000

